Entropy Penalized Semidefinite Programming

Low-rank methods for semidefinite programming (SDP) have gained a lot of interest recently, especially in machine learning applications. Their analysis often involves determinant-based or Schatten-norm penalties, which are hard to implement in practice due to high computational efforts. In this paper, we propose Entropy Penalized Semi-definite programming (EP-SDP) which provides a unified framework for a wide class of penalty functions used in practice to promote a low-rank solution. We show that EP-SDP problems admit efficient numerical algorithm having (almost) linear time complexity of the gradient iteration which makes it useful for many machine learning and optimization problems. We illustrate the practical efficiency of our approach on several combinatorial optimization and machine learning problems.

==> decreasing-rank.txt <==
iter,lambda2-g2,g1.5, alpha5-g2
1, 10.3847, 9.97774, 10.0584
2, 10.3985, 9.85701, 9.89976
3, 9.802, 9.35314, 2.62727
4, 8.98326, 8.87653, 0.908168
5, 7.28034, 8.3981, 0.0470868
6, 3.41764, 7.70181, 0.00146004,
7, 0.374436, 6.36331, 4.52299e-5, 
8, 0.0123564, 3.62923, 1.40114e-6, 
9, 0.000364227, 1.11765, 4.34049e-8,
10, 1.03194e-5, 0.253733, 1.3446e-9, 



==> inc-lambda.txt <==
iter,10, 100, 40
1, 10.1649, 10.5184, 10.6386
2, 9.63365, 9.25613, 9.40251
3, 9.01503, 2.85696, 7.8108
4, 8.46254, 0.0300396, 3.17714
5, 7.6577, 4.7795e-5, 0.00658482
6, 5.88049, 6.03039e-8, 0.00146004,
7, 2.24507, 6.4394e-11, 1.05868e-5, 
8, 0.11944, 6.59875e-14, 1.34987e-8, 
9, 0.000373634, 2.65633e-14, 1.45407e-11,
10, 7.72366e-7, 2.58121e-14, 3.56682e-14, 


==> time.txt <==
vert, EPSDP, SDPLR, SDP, eq
50, 0.18, 0.09, 0.4, 0.1
100, 0.285, 0.37, 1.36, 0.2
200, 0.49, 1.6, 7.6, 0.4
300, 0.8, 3.9, 21, 0.6
400, 0.97, 6.0, 45, 0.8
500, 1.27, 8.9, 85, 1

